Entanglement suppression and emergent symmetries in hadron scatterings

Recently entanglement suppression was proposed to be one potential origin of emergent symmetries. In this work, we extend this theoretical framework to accommodate particles with arbitrary spins and/or arbitrary group representations. As case studies, we discuss recent efforts to test the entanglement-suppression conjecture in two hadron systems that exhibit possible emergent symmetries. The first concerns interactions involving spin-3/2 baryons, where entanglement suppression gives rise to symmetries such as $\text{SU}(40)$ spin-flavor symmetry. The second system involves low-energy scattering of heavy mesons, where entanglement suppression leads to an enhancement of the inherent heavy-quark spin symmetry to a light-quark spin symmetry, predicting additional siblings for the prominent exotic double-charm meson $T_{cc}(3875)^+$. These predictions should be confronted against experimental data and lattice results to further test the minimal-entanglement conjecture.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

